LOG-LIO: A LiDAR-Inertial Odometry with Efficient Local Geometric Information Estimation

Local geometric information, i.e. normal and distribution of points, is crucial for LiDAR-based simultaneous localization and mapping (SLAM) because it provides constraints for data association, which further determines the direction of optimization and ultimately affects the accuracy of localization. However, estimating normal and distribution of points are time-consuming tasks even with the assistance of kdtree or volumetric maps. To achieve fast normal estimation, we look into the structure of LiDAR scan and propose a ring-based fast approximate least squares (Ring FALS) method. With the Ring structural information, estimating the normal requires only the range information of the points when a new scan arrives. To efficiently estimate the distribution of points, we extend the ikd-tree to manage the map in voxels and update the distribution of points in each voxel incrementally while maintaining its consistency with the normal estimation. We further fix the distribution after its convergence to balance the time consumption and the correctness of representation. Based on the extracted and maintained local geometric information, we devise a robust and accurate hierarchical data association scheme where point-to-surfel association is prioritized over point-to-plane. Extensive experiments on diverse public datasets demonstrate the advantages of our system compared to other state-of-the-art methods. Our open source implementation is available at https://github.com/tiev-tongji/LOG-LIO.

==> review/ReportOn23-2043v1.txt <==
In the opinion of the reviewers, the paper does not contain sufficient
contributions to be accepted by RA-L in its current form. Reviewers
questioned the local vs. global associations. Reviewers are further
concerned about the IMU and the requirement for high-resolution lidars.
Please refer to the detailed reviews to improve the paper and prepare a
revised version for
resubmission.

==> review/Review290755_Reviewer1_Of23-2043v1.txt <==
I would like to compliment the authors on a well-written manuscript on
a real-time implementation of LiDAR-based SLAM, including published
code and validation on real-world datasets. The main contribution is
making a SLAM pipeline that uses fast data association with normal
estimation rather than e.g. PCL, and an incremental and hierarchical
method for updating voxels in a map.

Overall, I enjoyed reading this manuscript as it was clearly written
and I could usually easily understand what goals the authors had in
mind and what ideas they used in their solutions. I especially liked
the clear system description and elaborate results. I only have the
following questions on some details in the writing on which I would
like more clarification.

Section IV-A: The authors mention that their lookup table �avoids
expensive vacant pixel interpolation�. I can understand that the lookup
table would help with projection since you can directly read the value
from the table, but how does it help with interpolation? 

Section IV-A: The manuscript states �The computation of M&#8722;1 and b
requires that each pixel in the SRI has a corresponding measurement,
hence an interpolation is needed since the LiDAR scan points only
occupy sparse pixels.�. What do the authors mean with �requires that
each pixel in the SRI has a corresponding measurement� and why does
this not happen with LiDAR scans?

Section III-D: How are surfels merged into large-scale surfels? In
Section III-D the manuscript refers to Section IV-B for details on
this, but I cannot find it anywhere in the manuscript. I would be
interested to know the requirements for allowing such a merge, e.g. are
normals of the small-scale surfels required to be consistent with
each-other, and are there other requirements?

Section VI-C: it would be informative to see how Ring FALS compares
with regular FALS too.

Section VI-D-1: In Table II, the RMSE does not seem normally
distributed. Consider using median rather than mean. Also, a measure of
spread such as quantiles (or standard deviation if choosing the mean)
is useful.

Section VI-D-2: Why does Table III not compare LOG-C as in Table II? 

Section VI-D-2: �both LOG-LIO and FAST-LIO2 exhibit similar errors,
showing the behavior observed in M2DGR�. I do not understand what
behavior the authors are referring to.

Section VI-D-3: It does not seem fair to exclude normal estimation from
processing time. Also, for the results in table IV, is the time
consumption consistent across frames or is there much variation? It
would be nice to see standard deviations or range.

Section VI: As an additional ablation study, the authors could consider
injecting noise to the IMU measurements. Many methods heavily rely on
very accurate IMU measurements, so it would be interesting to see how
the method compares on that front with other methods. However, this may
be more suitable for a longer paper.

Section VII: "Experimental results demonstrate that LOG-LIO outperforms
state-of-the-art LIO systems in various environments". I find this
rather strong worded. Results of mean RMSE of FAST-LIO2 in Table II are
skewed due to only 2 cases where it performs much worse than LOG-LIO
but in other cases and in Table III it is rather comparable to LOG-LIO.
This is also why I believe median + quartiles would be a better metric
to compare performances. Also, FAST-LIO2 is faster than LOG-LIO
algorithm, so it seems more of a trade-off between accuracy and speed. 

Lastly a relatively minor point is that I found some of the notation in
the manuscript confusing, especially in equation 2. For example, using
column_j = theta_i implies that azimuth angle theta_i is an integer.
Also, with the notation p_i = T(row_i, column_j, r_i) I am still unsure
if all of these (including r_i) are meant to be indices within some 3D
table, or whether only the first two are indices within a 2D table, in
which r_i seems to be stored. What does T object look like, and what
values are stored within this mapping table? Also, using the function
definition ring underneath equation 2 seems rather mysterious, and I
was only able to gauge its meaning when noticing the �ring index� part
in Figure 1. Please clarify such a function for readers of this
manuscript. Also, in equation (13) please clarify the definition of the
minus in a block symbol, or refer to a paper where they explain its
definition as not everyone may be familiar with it.


==> review/Review290757_Reviewer2_Of23-2043v1.txt <==
This paper presents a fast and accurate LIO method including fast
approximate normal vector estimation, robust data association, and
efficient map management.

IV.A 'It can be assumed that the range of points within a small region
are similar, thanks to the high-resolution LiDAR.' This is a strong
assumption under which the calculation of normal vectors can be
accelerated by preprocessing. This method seems novel. Can you offer
scenarios or settings that violate this assumption as much as possible
in the experiment section? This relates to the application scope of the
method proposed in this article and is very helpful to the readers.

IV.B Incremental point distribution maintenance is not a new idea, and
it is recommended to move it to Section III for a brief overview.
Combine Sections IV and V to describe Ring FALS, data association, and
map management in detail. In particular, the details of map management
should be supplemented. In addition, the pose optimization of FAST-LIO2
can also be described briefly.

V.D 'LOG-LIO manages maps with an extended ikd-tree and voxels, and
assigns each voxel to a corresponding tree node.' How to construct
kd-tree with voxels as nodes? What are the benefits? As I understand
it, voxels are ordered and can be quickly indexed without kd-tree
organization. As stated in the previous comment, the details of map
management should be supplemented.

What does point-to-plane association mean? What is the difference
between point-to-plane association and point-to-surfel association?
When and how to transform from point-to-surfel association to
point-to-plane association? It is best to give an algorithm for data
association.

==> review/Review290767_Reviewer7_Of23-2043v1.txt <==
The paper presents LOG-LIO, a Lidar-Inertial Odometry method, along
with an efficient approach for estimating local geometric information.

The main contributions of the work can be summarized as follows:

1) The introduction of Ring FALS, a modification to the FALS method,
designed to enhance the efficiency of least squares-based estimation of
point cloud normals.
2) A modification of idk-tree to maintain the distribution of points
incrementally.
3) Implementation of a hierarchical data association scheme involving
point-to-large-surfel, point-to-small-surfel, and point-to-plane
associations.

Overall, the paper is well-written and easily comprehensible. However,
I have compiled some comments below, which I believe, once addressed,
could enhance the overall quality of the paper.

Comments:

 - In section III.B, more details can be provided about Equation 2. It
is not clear whether this is just a table containing pi queried by
(ring index, azimuth, range) or something more elaborated

 - In section III.C, in the sentence "Given a subset of n 3D points
pi", pi should be bold

 - In section III.D, in the sentence "the normal ed, where ed", the
first ed should be nr

 - In Section IV.A, it is not totally clear what makes ring FALS fast.
It is clear that points are stored in a table according to equation 2,
and it is clear that M hat can be precomputed knowing the azimuth and
the vertical angles of the given lidar. It is also clear that the table
is created only with given measurements, so there is no need for
interpolation. However, it is not clear what happens in a situation
where the range measurement is missing for a given pair of azimuth and
vertical angles. Is the precomputed M hat sliced accordingly? Please
clarify, perhaps, with an illustration.

- Please provide references for the covariance union in Equations 9 and
10 in section IV.B

- In section VI.D, it is not clear what "the proposed method without
surfel association" exactly means. Does it mean just point-to-plane
association? please clarify.

- In section VI.D, it is inferred that the superior performance of LOG
comes from the hierarchical association with surfels. I am not
convinced that comparing only with methods that do not include
point-to-surfel association is an effective way to deliver this point.
Please consider comparing also with SLICT and perhaps showing the best
and the second best result (which ideally should be SLICT and LOG)

- In section VI.D, the authors have discussed the computational
efficiency and the average time consumption of LOG-LIO, which benefits
of ring FALS. While I believe the average time consumption is an
important metric to be discussed, I also believe it is important to
discuss the memory requirements of LOG-LIO when compared to other
methodologies, such as FAST-LIO2

==> review/Review290773_Reviewer10_Of23-2043v1.txt <==
This paper presents LOG-LIO, a real time odometry system for Lidar
sensors.
The main contributions are Ring FALS and a hierarchical data
association scheme for completing the correspondences estimation
procedure, along with the description of the LOG-LIO pipeline system.
The paper is generally well written, and it presents some interesting
ideas, especially when showing the adaptations and tweaks that separate
the original FALS from the proposed Ring FALS.
Also, the dual dynamic of voxels and surfels compensating for some of
each other's weaknesses when performing the data association step is
interesting in this context.
Furthermore, I enjoyed the idea of using a pre-computed
LIDAR-structure-based lookup table for improving the speed of the
algorithm.

From my point of view, the main weakness of this paper appears to be
the fact that all the algorithms presented highly rely on strong
hypotheses that consider only local associations, totally excluding the
possibility of using global methods which, although being in general
more computationally expensive, have recently proven to be worth at
least more consideration than the authors state.
On a similar note, I find that one weakness of the presented method, in
some specific application where IMU is not entirely available or
accurate, could be a high reliance on the IMU data.
One other point that I found to be improvable is the lack of proper
mathematically sound proofs to support some statements made, in fact,
very decisively. 

More section-wise details and considerations hereafter:
- Section III-D: "We define a voxel representing a surfel [...]" ->
this sentence is quite unclear to me. It is well established what in
general surfels and voxels are in literature, but since a good part of
the presented system relies on the connection between these surfels and
voxels, the authors should do a better job explaining the particular
usage of these tools in the context of this paper
- Section IV-A: "It can be assumed that the range of points [...]" -> I
would have liked to know a little more about how the authors consider
that their algorithm works when this assumption is not granted e.g.,
near the edges of a wall
- Section IV-B: "Equation (10) is also employed to generate
distributions in multi-scale" -> this sentence is not very clear and
appears to be out of context. The authors should either remove it or
explain it better
- Section IV-B: The idea of downsampling, although being noteworthy for
the proposed system, is not well explained in its implementation. Since
the algorithm is stated to be working in real-time, downsampling is a
big part of it, and as such it should be further explained i.e., is it
done in post-processing when working with the point cloud, or the
sensor itself acquires lower definition point clouds? Is the
downsampling parameter one of the sensor's owns? Is it some sort of
clever downsampling or the points are just removed randomly? 
- Section V-B-3: "Large-scale surfels can be approximated by merging
multiple small-scale [...]" -> this explanation, starting with this
sentence and going all the way to the end of the subsection, appears to
be relevant, as the authors made a good effort trying to present it
with half of a subsection. Unfortunately, the information given comes
out to me as quite generic and not too clear. Maybe the authors could
add a figure with the procedure that they are trying to present (or
improve the ones they make reference to)
- Section V-C: "We adopt iEKF from FAST-LIO2 [...]" -> since they
specifically cite the FAST-LIO2 paper, the authors should at least
briefly explain the differences they introduce from the original paper,
as it does not deal directly with surfels, while their formulation does
(see eq. (13))
- Section VI-A: Same remark made previously about downsampling, here
more specifically about the implementation of the downsampling grid
i.e., improve explanation of some noteworthy details
- Section VI-D-1: "The superior performance of LOG demonstrates that
[...]" -> although it is supported with a table, the proposed
explanations of the differences in performance between the tested
methods comes out pretty much out of the blue; also, they are not
entirely convincing, even if they state very specific elements of the
algorithms or the datasets to make their case; finally, in the way
these explanations are written now, other reasons that may explain the
observed performances are entirely ruled out, which is not a good
practice when discussing results
- Section VI-D-2: "In the case of LOG-LIO, the points are initially
associated with [...]" -> same remark made for Section VI-D-1


One last note: both of the Github links are actually empty, but I trust
(as they say) that the code will actually be released upon acceptance.
Still, it would have been nice to be able to see at least some demos of
the applications.

